SimCommSys: Taking the errors out of error-correcting code simulations

In this paper we present SimCommSys, a Simulator of Communication Systems that we are releasing under an open source license. The core of the project is a set of C++ libraries defining communication system components and a distributed Monte Carlo simulator. Of principal interest is the error-control coding component, where various kinds of binary and non-binary codes are implemented, including turbo, LDPC, repeat-accumulate, and Reed-Solomon. The project also contains a number of ready-to-build binaries implementing various stages of the communication system (such as the encoder and decoder), a complete simulator, and a system benchmark. Finally, SimCommSys also provides a number of shell and python scripts to encapsulate routine use cases. As long as the required components are already available in SimCommSys, the user may simulate complete communication systems of their own design without any additional programming. The strict separation of development (needed only to implement new components) and use (to simulate specific constructions) encourages reproducibility of experimental work and reduces the likelihood of error. Following an overview of the framework, we provide some examples of how to use the framework, including the implementation of a simple codec, the specification of communication systems and their simulation.

==> Listings/concatenated-quicksim.txt <==
System Used:
~~~~~~~~~~~~
Simulator for Communication System: Concatenated codec (2 codecs, 1 mappers) [C1: Multi-block codec (4 blocks) [RS code [255, 223] ], C2: Terminated, Non-circular, MAP-decoded Convolutional Code (16332,8160) - NRC code (nu=6, rate 1/2, G=[1011011, 1111001]), M1: Concatenated mapper (2 mappers) [M1: Interleaved Mapper, Interface size=256, M2: Dividing Mapper (Vector) [1020<->8160]]], Straight Mapper (Vector) [16332], BPSK blockmodem, AWGN channel, random input
Confidence Level: 99.9%
Convergence Mode: Margin of error within +/-0.1% of result
Date: 02 Dec 2013, 18:00:52
Simulating at system parameter = 2.2

Results:
~~~~~~~~
SER_0	0.000969433	[+/-24.6%]
FER_0	0.0483092	[+/-102%]

Build: master
Version: v1.0.0-12-g70a9b29-dirty
Statistics: 207 samples in 10.02s.
Simulation Speed: 20.67 samples/sec


==> Listings/concatenated-system.txt <==
commsys_simulator<sigspace,errors_hamming>
# Version
2
# Input mode (0=zero, 1=random, 2=user[seq])
1
# Communication system
commsys<sigspace,vector>
# Version
1
# Single channel?
1
## Channel
awgn
## Modem
mpsk
# Alphabet size in symbols
2
## Mapper
map_straight<vector,double>
## Codec
codec_concatenated<double>
# Version
1
# Number of concatenated codecs
2
# Codec 1
codec_multiblock<double>
# Version
1
# Underlying codec
reedsolomon<gf256>
# Length of the code (n)
255
# Dimension of the code (k)
223
# Number of blocks to aggregate
4
# Codec 2
mapcc<double,double>
# Encoder
nrcc
#: Generator matrix (k x n bitfields)
1	2
1011011	1111001
# Message length (including tail, if any)
8166
# Terminated?
1
# Circular?
0
# Mapper 1
map_concatenated<vector,double>
# Version
1
# Number of concatenated mappers
2
# Mapper 1
map_interleaved<vector,double>
# Interface size
256
# Mapper 2
map_dividing<vector,double,double>


==> Listings/uncoded-quicksim.txt <==
System Used:
~~~~~~~~~~~~
Simulator for Communication System: Uncoded Representation (16320x2), Straight Mapper (Vector) [16320], BPSK blockmodem, AWGN channel, random input
Confidence Level: 99.9%
Convergence Mode: Margin of error within +/-0.1% of result
Date: 02 Dec 2013, 18:00:42
Simulating at system parameter = 6.8

Results:
~~~~~~~~
SER_0	0.00098744	[+/-2.22%]
FER_0	1	[+/-0%]

Build: master
Version: v1.0.0-12-g70a9b29-dirty
Statistics: 1365 samples in 10.00s.
Simulation Speed: 136.5 samples/sec


==> Listings/uncoded-system.txt <==
commsys_simulator<sigspace,errors_hamming>
# Version
2
# Input mode (0=zero, 1=random, 2=user[seq])
1
# Communication system
commsys<sigspace,vector>
# Version
1
# Single channel?
1
## Channel
awgn
## Modem
mpsk
# Alphabet size in symbols
2
## Mapper
map_straight<vector,double>
## Codec
uncoded<double>
# Version
1
# Alphabet size
2
# Block length
16320

